Bridging Textual Data and Conceptual Models: A Model-Agnostic Structuring Approach

We introduce an automated method for structuring textual data into a model-agnostic schema, enabling alignment with any database model. It generates both a schema and its instance. Initially, textual data is represented as semantically enriched syntax trees, which are then refined through iterative tree rewriting and grammar extraction, guided by the attribute grammar meta-model \metaG. The applicability of this approach is demonstrated using clinical medical cases as a proof of concept.

==> nb_coll.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_coll,0,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_coll,10,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_coll,10,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_coll,9,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_coll,10,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_coll,12,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_coll,12,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_coll,9,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_coll,12,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_coll,12,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_coll,10,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_coll,13,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_coll,13,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_coll,10,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_coll,15,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_coll,15,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_coll,11,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_coll,15,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_coll,11,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_coll,15,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_coll,11,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_coll,15,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_coll,11,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_coll,13,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_coll,11,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_coll,15,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_coll,12,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_coll,15,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_coll,10,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_coll,11,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_coll,12,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_coll,12,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_coll,12,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_coll,10,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_coll,12,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_coll,10,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_coll,12,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_coll,12,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_coll,12,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_coll,10,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_coll,12,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_coll,10,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_coll,12,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_coll,12,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_coll,10,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_coll,12,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_coll,10,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_coll,12,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_coll,10,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_coll,12,49,1710171960994

==> nb_equiv_subtrees.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,25,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,25,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,24,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,23,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,22,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,21,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,20,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,19,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,18,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,18,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_equiv_subtrees,17,49,1710171960994

==> nb_group.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_group,10,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_group,10,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_group,10,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_group,10,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_group,11,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_group,10,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_group,10,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_group,10,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_group,10,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_group,10,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_group,11,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_group,11,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_group,11,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_group,11,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_group,12,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_group,12,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_group,12,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_group,12,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_group,12,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_group,12,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_group,12,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_group,12,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_group,11,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_group,10,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_group,11,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_group,11,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_group,12,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_group,11,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_group,10,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_group,11,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_group,10,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_group,10,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_group,10,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_group,10,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_group,10,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_group,10,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_group,10,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_group,10,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_group,10,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_group,10,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_group,10,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_group,10,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_group,10,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_group,10,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_group,10,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_group,10,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_group,10,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_group,10,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_group,10,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_group,10,49,1710171960994

==> nb_prod.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_prod,178,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_prod,143,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_prod,142,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_prod,146,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_prod,138,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_prod,140,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_prod,139,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_prod,141,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_prod,138,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_prod,137,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_prod,133,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_prod,132,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_prod,131,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_prod,134,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_prod,128,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_prod,127,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_prod,127,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_prod,126,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_prod,126,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_prod,121,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_prod,121,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_prod,96,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_prod,96,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_prod,108,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_prod,109,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_prod,100,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_prod,88,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_prod,73,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_prod,68,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_prod,72,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_prod,80,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_prod,79,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_prod,78,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_prod,79,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_prod,77,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_prod,78,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_prod,76,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_prod,75,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_prod,74,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_prod,75,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_prod,73,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_prod,74,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_prod,72,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_prod,71,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_prod,72,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_prod,70,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_prod,71,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_prod,69,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_prod,70,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_prod,68,49,1710171960994

==> nb_rel.csv <==
run_id,key,value,step,timestamp
9813b3dae5204388823450b314cca0eb,nb_rel,6,0,1710170596721
9813b3dae5204388823450b314cca0eb,nb_rel,6,1,1710170630237
9813b3dae5204388823450b314cca0eb,nb_rel,5,2,1710170657130
9813b3dae5204388823450b314cca0eb,nb_rel,10,3,1710170683408
9813b3dae5204388823450b314cca0eb,nb_rel,8,4,1710170712888
9813b3dae5204388823450b314cca0eb,nb_rel,8,5,1710170743002
9813b3dae5204388823450b314cca0eb,nb_rel,8,6,1710170773183
9813b3dae5204388823450b314cca0eb,nb_rel,8,7,1710170804523
9813b3dae5204388823450b314cca0eb,nb_rel,8,8,1710170842555
9813b3dae5204388823450b314cca0eb,nb_rel,8,9,1710170873253
9813b3dae5204388823450b314cca0eb,nb_rel,8,10,1710170902400
9813b3dae5204388823450b314cca0eb,nb_rel,8,11,1710170931866
9813b3dae5204388823450b314cca0eb,nb_rel,8,12,1710170962061
9813b3dae5204388823450b314cca0eb,nb_rel,11,13,1710170991425
9813b3dae5204388823450b314cca0eb,nb_rel,11,14,1710171022044
9813b3dae5204388823450b314cca0eb,nb_rel,11,15,1710171060659
9813b3dae5204388823450b314cca0eb,nb_rel,11,16,1710171091216
9813b3dae5204388823450b314cca0eb,nb_rel,11,17,1710171121008
9813b3dae5204388823450b314cca0eb,nb_rel,11,18,1710171150221
9813b3dae5204388823450b314cca0eb,nb_rel,11,19,1710171180752
9813b3dae5204388823450b314cca0eb,nb_rel,10,20,1710171209015
9813b3dae5204388823450b314cca0eb,nb_rel,10,21,1710171240297
9813b3dae5204388823450b314cca0eb,nb_rel,7,22,1710171269867
9813b3dae5204388823450b314cca0eb,nb_rel,7,23,1710171297495
9813b3dae5204388823450b314cca0eb,nb_rel,8,24,1710171324699
9813b3dae5204388823450b314cca0eb,nb_rel,8,25,1710171356033
9813b3dae5204388823450b314cca0eb,nb_rel,8,26,1710171384569
9813b3dae5204388823450b314cca0eb,nb_rel,8,27,1710171414063
9813b3dae5204388823450b314cca0eb,nb_rel,2,28,1710171440125
9813b3dae5204388823450b314cca0eb,nb_rel,2,29,1710171464268
9813b3dae5204388823450b314cca0eb,nb_rel,3,30,1710171488922
9813b3dae5204388823450b314cca0eb,nb_rel,3,31,1710171516406
9813b3dae5204388823450b314cca0eb,nb_rel,3,32,1710171544054
9813b3dae5204388823450b314cca0eb,nb_rel,3,33,1710171567442
9813b3dae5204388823450b314cca0eb,nb_rel,3,34,1710171591008
9813b3dae5204388823450b314cca0eb,nb_rel,3,35,1710171615283
9813b3dae5204388823450b314cca0eb,nb_rel,3,36,1710171640365
9813b3dae5204388823450b314cca0eb,nb_rel,3,37,1710171669614
9813b3dae5204388823450b314cca0eb,nb_rel,3,38,1710171695853
9813b3dae5204388823450b314cca0eb,nb_rel,3,39,1710171721604
9813b3dae5204388823450b314cca0eb,nb_rel,3,40,1710171743361
9813b3dae5204388823450b314cca0eb,nb_rel,3,41,1710171765075
9813b3dae5204388823450b314cca0eb,nb_rel,3,42,1710171785943
9813b3dae5204388823450b314cca0eb,nb_rel,3,43,1710171808169
9813b3dae5204388823450b314cca0eb,nb_rel,3,44,1710171836772
9813b3dae5204388823450b314cca0eb,nb_rel,3,45,1710171860276
9813b3dae5204388823450b314cca0eb,nb_rel,3,46,1710171884580
9813b3dae5204388823450b314cca0eb,nb_rel,3,47,1710171911153
9813b3dae5204388823450b314cca0eb,nb_rel,3,48,1710171936153
9813b3dae5204388823450b314cca0eb,nb_rel,3,49,1710171960994
